PRPO: Aligning Process Reward with Outcome Reward in Policy Optimization

Policy optimization for large language models often suffers from sparse reward signals in multi-step reasoning tasks. Critic-free methods like GRPO assign a single normalized outcome reward to all tokens, providing limited guidance for intermediate reasoning . While Process Reward Models (PRMs) offer dense feedback, they risk premature collapse when used alone, as early low-reward tokens can drive policies toward truncated outputs. We introduce Process Relative Policy Optimization (PRPO), which combines outcome reliability with process-level guidance in a critic-free framework. PRPO segments reasoning sequences based on semantic clues, normalizes PRM scores into token-level advantages, and aligns their distribution with outcome advantages through location-parameter shift. On MATH500, PRPO improves Qwen2.5-Math-1.5B accuracy from 61.2% to 64.4% over GRPO using only eight rollouts and no value network, demonstrating efficient fine-grained credit assignment within critic-free optimization. Code is available at: https://github.com/SchumiDing/srpocode

==> data/comp.csv <==
GRPO+Ours+Predefined,GRPO+Ours+Relative
0.54,0.54
0.604,0.61
0.624,0.63
0.624,0.64
0.628,0.638
0.634,0.634
0.636,0.0
0.618,0.0
0.644,0.0
0.612,0.0
0.616,0.0

==> data/main_experiment_result.csv <==
Model,Algorithm,MATH,AMC2023,AIME2025,AIME2024
Qwen2.5-Math-1.5B,4-shot \citep{yang2024qwen25math},49.80,-,-,-
,GRPO,61.20,47.89,\textbf{7.00},7.60
,PRM-Avg,64.0,46.33,\underline{6.25},9.69
,PURE,64.2,48.44,5.39,\underline{11.56}
,GRPO+\textbf{PRPO},\underline{64.4},\underline{50.78},4.20,\textbf{12.71}
,PRM-Avg+\textbf{PRPO},\textbf{66.00},\textbf{51.8},6.03,11.46
Qwen2.5-Math-7B,4-shot \citep{yang2024qwen25math},55.40,-,-,-
,GRPO,69.80,\underline{57.82},7.65,17.81
,PRM-Avg,71.00,55.8,8.94,9.69
,PURE,\underline{71.4},55.62,9.81,18.85
,GRPO+\textbf{PRPO},\textbf{72.00},56.72,\underline{10.99},\textbf{23.65}
,PRM-Avg+\textbf{PRPO},70.60,\textbf{59.38},\textbf{11.21},\underline{22.08}

==> data/trainEpoch.csv <==
GRPO,PRM-Avg,GRPO+Ours,PRM-AVG+Ours,PURE
0.54,0.54,0.54,0.54,0.54
0.594,0.58,0.604,0.6,0.586
0.612,0.602,0.624,0.62,0.604
0.594,0.588,0.624,0.602,0.608
0.596,0.62,0.628,0.602,0.626
0.584,0.63,0.634,0.622,0.626
0.602,0.636,0.636,0.628,0.622
0.592,0.640,0.618,0.642,0.632
0.588,0.616,0.644,0.648,0.612
0.606,0.624,0.612,0.66,0.634
0.594,0.622,0.616,0.638,0.642
